DNA Sequence Alignment by Window based Optical Correlator

In genomics, pattern matching against a sequence of nucleotides plays a pivotal role for DNA sequence alignment and comparing genomes. This helps tackling some diseases, such as cancer in humans. The complexity of searching biological sequences in big databases has transformed sequence alignment problem into a challenging field of research in bioinformatics. A large number of research has been carried to solve this problem based on electronic computers. The required extensive amount of computations for handling this huge database in electronic computers leads to vast amounts of energy consumption for electrical processing and cooling. On the other hand, optical processing due to its parallel nature is much faster than electrical counterpart at a fraction of energy consumption level and cost. In this paper, an algorithm based on optical parallel processing is proposed that not only locate similarity between sequences but also determines the exact location of edits. The proposed algorithm is based on partitioning the read sequence into some parts, namely, windows, then, computing their correlation with reference sequence in parallel. Multiple metamaterial based optical correlators are used in parallel to optically implement the architecture. Design limitations and challenges of the architecture are also discussed in details. The simulation results, comparing with the well-known BLAST algorithm, demonstrate superior speed, accuracy, and much lower power consumption.

==> Fereshte Latex Template/ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
